Optimal Control of the Navier-Stokes equations via Pressure Boundary Conditions

In this work we study an optimal control problem subject to the instationary Navier-Stokes equations, where the control enters via an inhomogeneous Neumann/Do-Nothing boundary condition. Despite the Navier-Stokes equations with these boundary conditions not being well-posed for large times and/or data, we obtain wellposedness of the optimal control problem by choosing a proper tracking type term. In order to discuss the regularity of the optimal control, state and adjoint state, we present new results on $L^2(I;H^2(\Omega))$ regularity of solutions to a Stokes problem with mixed inhomogeneous boundary conditions.

==> plots/Pdiff_blowup.csv <==
"Time","avg(U001)"
0,0
1,0.28461
2,0.55755
3,0.82184
4,1.0793
5,1.3312
6,1.5786
7,1.8222
8,2.0627
9,2.3007
10,2.5366
11,2.7711
12,3.0044
13,3.237
14,3.4694
15,3.7017
16,3.9344
17,4.1679
18,4.4024
19,4.6382
20,4.8757
21,5.1152
22,5.3569
23,5.6013
24,5.8485
25,6.099
26,6.353
27,6.6109
28,6.873
29,7.1396
30,7.4112
31,7.688
32,7.9705
33,8.2591
34,8.5542
35,8.8562
36,9.1657
37,9.483
38,9.8088
39,10.143
40,10.488
41,10.842
42,11.207
43,11.584
44,11.973
45,12.376
46,12.792
47,13.223
48,13.67
49,14.134
50,14.616
51,15.118
52,15.641
53,16.186
54,16.755
55,17.35
56,17.972
57,18.625
58,19.31
59,20.03
60,20.788
61,21.588
62,22.432
63,23.326
64,24.273
65,25.279
66,26.349
67,27.492
68,28.714
69,30.025
70,31.437
71,32.962
72,34.617
73,36.424
74,38.41
75,40.612
76,43.085
77,45.909
78,49.216
79,53.248
80,58.508
81,66.337
82,83.705


==> plots/Pdiff_blowup_old.csv <==
"Time","avg(U001)"
0,0
1,0.28461
2,0.55755
3,0.82184
4,1.0793
5,1.3312
6,1.5786
7,1.8222
8,2.0627
9,2.3007
10,2.5366
11,2.7711
12,3.0044
13,3.237
14,3.4694
15,3.7017
16,3.9344
17,4.1679
18,4.4024
19,4.6382
20,4.8757
21,5.1152
22,5.3569
23,5.6013
24,5.8485
25,6.099
26,6.353
27,6.6109
28,6.873
29,7.1396
30,7.4112
31,7.688
32,7.9705
33,8.2591
34,8.5542
35,8.8562
36,9.1657
37,9.483
38,9.8088
39,10.143
40,10.488
41,10.842
42,11.207
43,11.584
44,11.973
45,12.376
46,12.792
47,13.223
48,13.67
49,14.134
50,14.616
51,15.118
52,15.641
53,16.186
54,16.755
55,17.35
56,17.972
57,18.625
58,19.31
59,20.03
60,20.788
61,21.588
62,22.432
63,23.326
64,24.273
65,25.279
66,26.349
67,27.492
68,28.714
69,30.025
70,31.437
71,32.962
72,34.617
73,36.424
74,38.41
75,40.612
76,43.085
77,45.909
78,49.216
79,53.248
80,58.508
81,66.337
82,83.705


==> plots/U0_blowup.csv <==
"Time","avg(U001)"
0,13.642
1,11.6
2,11.397
3,11.282
4,11.215
5,11.18
6,11.169
7,11.176
8,11.198
9,11.234
10,11.28
11,11.336
12,11.401
13,11.473
14,11.552
15,11.637
16,11.728
17,11.823
18,11.922
19,12.026
20,12.133
21,12.243
22,12.356
23,12.473
24,12.592
25,12.715
26,12.84
27,12.968
28,13.099
29,13.234
30,13.371
31,13.513
32,13.657
33,13.806
34,13.958
35,14.115
36,14.276
37,14.441
38,14.612
39,14.788
40,14.969
41,15.156
42,15.349
43,15.549
44,15.756
45,15.969
46,16.191
47,16.42
48,16.658
49,16.905
50,17.161
51,17.427
52,17.704
53,17.992
54,18.292
55,18.605
56,18.931
57,19.271
58,19.626
59,19.998
60,20.386
61,20.793
62,21.22
63,21.667
64,22.137
65,22.63
66,23.15
67,23.697
68,24.275
69,24.885
70,25.529
71,26.213
72,26.937
73,27.707
74,28.527
75,29.402
76,30.337
77,31.339
78,32.417
79,33.58
80,34.839
81,36.209
82,37.707
83,39.357
84,41.192
85,43.254
86,45.609
87,48.359
88,51.677
89,55.895
90,61.765
91,71.674


==> plots/U0_blowup_old.csv <==
"Time","avg(U001)"
0,13.642
1,11.6
2,11.397
3,11.282
4,11.215
5,11.18
6,11.169
7,11.176
8,11.198
9,11.234
10,11.28
11,11.336
12,11.401
13,11.473
14,11.552
15,11.637
16,11.728
17,11.823
18,11.922
19,12.026
20,12.133
21,12.243
22,12.356
23,12.473
24,12.592
25,12.715
26,12.84
27,12.968
28,13.099
29,13.234
30,13.371
31,13.513
32,13.657
33,13.806
34,13.958
35,14.115
36,14.276
37,14.441
38,14.612
39,14.788
40,14.969
41,15.156
42,15.349
43,15.549
44,15.756
45,15.969
46,16.191
47,16.42
48,16.658
49,16.905
50,17.161
51,17.427
52,17.704
53,17.992
54,18.292
55,18.605
56,18.931
57,19.271
58,19.626
59,19.998
60,20.386
61,20.793
62,21.22
63,21.667
64,22.137
65,22.63
66,23.15
67,23.697
68,24.275
69,24.885
70,25.529
71,26.213
72,26.937
73,27.707
74,28.527
75,29.402
76,30.337
77,31.339
78,32.417
79,33.58
80,34.839
81,36.209
82,37.707
83,39.357
84,41.192
85,43.254
86,45.609
87,48.359
88,51.677
89,55.895
90,61.765
91,71.674


==> plots/control.00034.csv <==
21.2482 -21.2482 
21.6172 -21.6172 
21.9664 -21.9664 
22.2944 -22.2944 
22.6002 -22.6002 
22.8829 -22.8829 
23.1418 -23.1418 
23.3764 -23.3764 
23.5864 -23.5864 
23.7714 -23.7714 
23.9314 -23.9314 
24.0663 -24.0663 
24.1763 -24.1763 
24.2616 -24.2616 
24.3225 -24.3225 
24.3596 -24.3596 
24.3733 -24.3733 
24.3643 -24.3643 
24.3335 -24.3335 
24.2815 -24.2815 
24.2093 -24.2093 
24.118 -24.118 
24.0085 -24.0085 
23.8819 -23.8819 
23.7394 -23.7394 
23.5822 -23.5822 
23.4117 -23.4117 
23.2289 -23.2289 
23.0354 -23.0354 
22.8324 -22.8324 
22.6215 -22.6215 
22.4039 -22.4039 
22.1811 -22.1811 
21.9547 -21.9547 
21.7261 -21.7261 
21.4969 -21.4969 
21.2686 -21.2686 
21.0428 -21.0428 
20.8212 -20.8212 
20.6054 -20.6054 
20.397 -20.397 
20.1979 -20.1979 
20.0098 -20.0098 
19.8345 -19.8345 
19.6738 -19.6738 
19.5296 -19.5296 
19.4038 -19.4038 
19.2982 -19.2982 
19.2149 -19.2149 
19.1557 -19.1557 
19.1224 -19.1224 
19.1169 -19.1169 
19.1408 -19.1408 
19.1955 -19.1955 
19.2822 -19.2822 
19.4017 -19.4017 
19.5545 -19.5545 
19.7404 -19.7404 
19.9582 -19.9582 
20.2061 -20.2061 
20.481 -20.481 
20.7783 -20.7783 
21.0917 -21.0917 
21.4129 -21.4129 
21.7311 -21.7311 
22.0329 -22.0329 
22.3016 -22.3016 
22.5168 -22.5168 
22.6542 -22.6542 
22.685 -22.685 
22.5752 -22.5752 
22.2849 -22.2849 
21.7673 -21.7673 
20.9664 -20.9664 
19.8132 -19.8132 
18.2177 -18.2177 
16.0534 -16.0534 
13.1249 -13.1249 
9.10037 -9.10037 
3.36385 -3.36385 
-5.31915 5.31915 
-19.6112 19.6112 
-45.7313 45.7313 
-66.3884 66.3884 
-82.4494 82.4494 
-94.6362 94.6362 
-103.548 103.548 
-109.677 109.677 
-113.418 113.418 
-115.076 115.076 
-114.874 114.874 
-112.957 112.957 
-109.398 109.398 
-104.209 104.209 
-97.3483 97.3483 
-88.7389 88.7389 
-78.2767 78.2767 
-65.814 65.814 
-50.9894 50.9894 
-32.264 32.264 


==> plots/flowrate_Blowup_alpha_10_qd.csv <==
"Time","avg(U001)"
0,0
1,0.22884
2,0.44724
3,0.65767
4,0.86164
5,1.0602
6,1.2541
7,1.4441
8,1.6306
9,1.8142
10,1.9952
11,2.1741
12,2.3512
13,2.5269
14,2.7013
15,2.8749
16,3.0479
17,3.2205
18,3.3929
19,3.5656
20,3.7385
21,3.9121
22,4.0864
23,4.2618
24,4.4385
25,4.6166
26,4.7965
27,4.9782
28,5.1621
29,5.3484
30,5.5374
31,5.7292
32,5.9241
33,6.1224
34,6.3244
35,6.5304
36,6.7406
37,6.9554
38,7.1752
39,7.4002
40,7.6308
41,7.8675
42,8.1108
43,8.3609
44,8.6186
45,8.8843
46,9.1585
47,9.442
48,9.7354
49,10.039
50,10.355
51,10.683
52,11.024
53,11.38
54,11.751
55,12.138
56,12.544
57,12.97
58,13.417
59,13.886
60,14.381
61,14.902
62,15.452
63,16.034
64,16.65
65,17.302
66,17.994
67,18.728
68,19.507
69,20.335
70,21.215
71,22.15
72,23.144
73,24.198
74,25.317
75,26.501
76,27.753
77,29.073
78,30.457
79,31.899
80,33.381
81,34.868
82,36.28
83,37.442
84,38.399
85,39.191
86,39.853
87,40.419
88,40.922
89,41.396
90,41.877
91,42.406
92,43.029
93,43.799
94,44.785
95,46.076
96,47.796
97,50.133
98,53.411
99,58.281
100,66.54


==> plots/flowrate_blowup_alpha_10.csv <==
"Time","avg(U001)"
0,0
1,0.24188
2,0.47796
3,0.7104
4,0.94038
5,1.1686
6,1.3957
7,1.6218
8,1.8474
9,2.0726
10,2.2975
11,2.5224
12,2.7473
13,2.9723
14,3.1976
15,3.4231
16,3.6489
17,3.8752
18,4.1019
19,4.3292
20,4.5571
21,4.7856
22,5.0149
23,5.245
24,5.476
25,5.7081
26,5.9412
27,6.1756
28,6.4114
29,6.6486
30,6.8875
31,7.1282
32,7.3708
33,7.6157
34,7.8629
35,8.1128
36,8.3655
37,8.6214
38,8.8807
39,9.1438
40,9.4111
41,9.6828
42,9.9595
43,10.242
44,10.529
45,10.824
46,11.125
47,11.434
48,11.751
49,12.077
50,12.414
51,12.761
52,13.119
53,13.491
54,13.876
55,14.277
56,14.694
57,15.13
58,15.584
59,16.06
60,16.559
61,17.083
62,17.635
63,18.215
64,18.827
65,19.472
66,20.154
67,20.875
68,21.638
69,22.445
70,23.299
71,24.202
72,25.157
73,26.167
74,27.233
75,28.357
76,29.539
77,30.78
78,32.077
79,33.423
80,34.804
81,36.185
82,37.495
83,38.565
84,39.44
85,40.156
86,40.749
87,41.249
88,41.691
89,42.106
90,42.529
91,43
92,43.561
93,44.265
94,45.174
95,46.375
96,47.985
97,50.187
98,53.286
99,57.906
100,65.72


==> plots/flowrate_sinus_ud.csv <==
"Time","avg(U000)","avg(U001)","avg(U002)"
0,0,0,0
1,-56.468,-0.64201,2.0383e-17
2,16.867,-0.42105,1.6046e-17
3,89.344,0.61138,2.3419e-17
4,146.27,2.2584,-3.1225e-17
5,184.65,4.3132,-1.0061e-16
6,208.02,6.6279,-7.6328e-17
7,222.13,9.132,-2.1511e-16
8,232.62,11.828,-2.7756e-16
9,243.56,14.774,-9.7145e-17
10,255.46,18.046,-6.9389e-18
11,262.66,21.667,-2.2204e-16
12,252.46,25.507,-1.1102e-16
13,211.91,29.252,0
14,141.78,32.54,4.996e-16
15,60.106,35.168,3.3307e-16
16,-12.746,37.153,2.498e-16
17,-67.283,38.632,5.8287e-16
18,-104.4,39.749,6.9389e-17
19,-129.13,40.607,3.3307e-16
20,-146.31,41.267,4.1633e-16
21,-159.24,41.758,4.4409e-16
22,-169.76,42.097,6.6613e-16
23,-178.8,42.29,3.0531e-16
24,-186.73,42.344,8.0491e-16
25,-193.71,42.262,9.4369e-16
26,-199.76,42.046,7.7716e-16
27,-204.87,41.697,1.138e-15
28,-209,41.215,9.992e-16
29,-212.11,40.599,1.0825e-15
30,-214.19,39.846,1.1935e-15
31,-215.24,38.954,2.0539e-15
32,-215.29,37.922,2.2621e-15
33,-214.38,36.75,2.4841e-15
34,-212.65,35.438,2.4147e-15
35,-210.26,33.99,2.5674e-15
36,-207.47,32.408,2.6784e-15
37,-204.61,30.698,2.7894e-15
38,-202.09,28.861,2.5396e-15
39,-200.31,26.9,2.5396e-15
40,-199.65,24.814,2.5674e-15
41,-200.31,22.602,2.9352e-15
42,-202.32,20.267,2.6784e-15
43,-205.48,17.813,2.5813e-15
44,-209.39,15.255,2.4009e-15
45,-213.47,12.615,2.1927e-15
46,-217.03,9.926,1.4641e-15
47,-219.33,7.2292,8.9598e-16
48,-219.7,4.5746,6.0542e-16
49,-217.73,2.0142,-1.4225e-16
50,-213.53,-0.40478,-1.2178e-15
51,-207.95,-2.6501,-2.0227e-15
52,-202.6,-4.7126,-3.0045e-15
53,-199.55,-6.6097,-4.0939e-15
54,-200.73,-8.3816,-5.2527e-15
55,-207.26,-10.079,-6.2381e-15
56,-219.08,-11.749,-7.3067e-15
57,-235.16,-13.423,-7.9659e-15
58,-254.02,-15.116,-8.521e-15
59,-274.25,-16.825,-8.632e-15
60,-294.8,-18.539,-8.3406e-15
61,-314.99,-20.24,-8.0491e-15
62,-334.41,-21.914,-7.0777e-15
63,-352.8,-23.543,-6.2034e-15
64,-369.95,-25.116,-5.6066e-15
65,-385.64,-26.619,-4.9127e-15
66,-399.66,-28.041,-4.5519e-15
67,-411.77,-29.374,-4.0523e-15
68,-421.71,-30.608,-3.636e-15
69,-429.25,-31.733,-3.3029e-15
70,-434.19,-32.744,-3.0531e-15
71,-436.34,-33.631,-2.9976e-15
72,-435.55,-34.389,-2.4147e-15
73,-431.71,-35.012,-2.5258e-15
74,-424.78,-35.495,-2.498e-15
75,-414.72,-35.833,-1.8596e-15
76,-401.57,-36.025,-1.6376e-15
77,-385.42,-36.066,-1.2768e-15
78,-366.36,-35.956,-6.1062e-16
79,-344.57,-35.694,-4.7184e-16
80,-320.23,-35.281,-1.6653e-16
81,-293.56,-34.716,1.9429e-16
82,-264.82,-34.002,4.996e-16
83,-234.27,-33.141,8.0491e-16
84,-202.2,-32.135,1.3323e-15
85,-168.89,-30.988,1.7486e-15
86,-134.65,-29.703,2.1511e-15
87,-99.793,-28.285,2.2898e-15
88,-64.64,-26.737,2.5674e-15
89,-29.554,-25.064,2.7756e-15
90,5.0338,-23.273,3.0115e-15
91,38.566,-21.372,3.2058e-15
92,70.291,-19.374,3.3029e-15
93,99.178,-17.299,3.289e-15
94,123.86,-15.175,3.3168e-15
95,142.64,-13.046,3.3307e-15
96,153.56,-10.975,3.178e-15
97,154.6,-9.0396,3.1052e-15
98,143.82,-7.3409,2.9751e-15
99,118.98,-6.0034,2.7877e-15
100,75.553,-5.2028,2.6446e-15


==> plots/inflow.csv <==
"N","Time","avg(U001)"
17,0,0
17,1,0.216
17,2,0.42448
17,3,0.62644
17,4,0.82313
17,5,1.0156
17,6,1.2047
17,7,1.3909
17,8,1.5745
17,9,1.7559
17,10,1.9352
17,11,2.1129
17,12,2.289
17,13,2.4639
17,14,2.6377
17,15,2.811
17,16,2.9839
17,17,3.1568
17,18,3.3298
17,19,3.5027
17,20,3.6754
17,21,3.8481
17,22,4.0213
17,23,4.1953
17,24,4.3703
17,25,4.5464
17,26,4.7234
17,27,4.9015
17,28,5.0809
17,29,5.2616
17,30,5.4438
17,31,5.6276
17,32,5.8132
17,33,6.0009
17,34,6.191
17,35,6.3835
17,36,6.5783
17,37,6.7753
17,38,6.975
17,39,7.1776
17,40,7.3835
17,41,7.5927
17,42,7.8051
17,43,8.0211
17,44,8.2407
17,45,8.4644
17,46,8.6924
17,47,8.925
17,48,9.1623
17,49,9.4047
17,50,9.6527
17,51,9.9068
17,52,10.168
17,53,10.435
17,54,10.711
17,55,10.995
17,56,11.289
17,57,11.594
17,58,11.912
17,59,12.244
17,60,12.592
17,61,12.961
17,62,13.351
17,63,13.768
17,64,14.216
17,65,14.7
17,66,15.227
17,67,15.804
17,68,16.442
17,69,17.151
17,70,17.943
17,71,18.833
17,72,19.838
17,73,20.976
17,74,22.272
17,75,23.756
17,76,25.464
17,77,27.447
17,78,29.779
17,79,32.566
17,80,35.955
17,81,40.07
17,82,44.586
17,83,45.941
17,84,46.565
17,85,46.947
17,86,47.187
17,87,47.312
17,88,47.342
17,89,47.304
17,90,47.238
17,91,47.189
17,92,47.201
17,93,47.321
17,94,47.594
17,95,48.074
17,96,48.828
17,97,49.946
17,98,51.548
17,99,53.854
17,100,57.772


==> plots/optControl_Plateau.csv <==
18.9761 -18.9757 
19.1039 -19.1036 
19.1279 -19.1276 
19.1428 -19.1425 
19.1706 -19.1702 
19.2083 -19.2079 
19.2449 -19.2446 
19.2717 -19.2713 
19.2869 -19.2865 
19.2944 -19.294 
19.2977 -19.2973 
19.2973 -19.2969 
19.2941 -19.2938 
19.2936 -19.2933 
19.3042 -19.3039 
19.3287 -19.3283 
19.3578 -19.3575 
19.3742 -19.3739 
19.3658 -19.3654 
19.3374 -19.337 
19.3083 -19.308 
19.2967 -19.2964 
19.3047 -19.3043 
19.3179 -19.3175 
19.3198 -19.3195 
19.3056 -19.3052 
19.2821 -19.2818 
19.2575 -19.2572 
19.2322 -19.2319 
19.2024 -19.2021 
19.1694 -19.1691 
19.1419 -19.1416 
19.1259 -19.1256 
19.1144 -19.1141 
19.0912 -19.0908 
19.046 -19.0457 
18.9872 -18.9869 
18.9341 -18.9338 
18.8979 -18.8976 
18.8702 -18.8698 
18.8324 -18.8321 
18.7758 -18.7755 
18.7092 -18.7088 
18.648 -18.6477 
18.5977 -18.5973 
18.55 -18.5497 
18.4962 -18.4959 
18.4386 -18.4382 
18.3888 -18.3884 
18.3558 -18.3555 
18.3398 -18.3395 
18.3371 -18.3368 
18.3494 -18.3491 
18.3854 -18.385 
18.4564 -18.4561 
18.5745 -18.5742 
18.7554 -18.7551 
19.0217 -19.0213 
19.3985 -19.3981 
19.9081 -19.9078 
20.5691 -20.5688 
21.4018 -21.4014 
22.4349 -22.4346 
23.7112 -23.7109 
25.2911 -25.2908 
27.2502 -27.2499 
29.664 -29.6636 
32.5875 -32.5872 
36.0538 -36.0534 
40.096 -40.0956 
44.7699 -44.7695 
50.1494 -50.1491 
56.3105 -56.3102 
63.3402 -63.3398 
71.38 -71.3797 
80.6994 -80.6991 
91.8239 -91.8236 
105.701 -105.701 
123.676 -123.676 
146.526 -146.526 
169.312 -169.312 
155.277 -155.276 
-119.249 119.249 
-181.508 181.509 
-200.027 200.027 
-209.191 209.192 
-216.297 216.298 
-222.461 222.461 
-227.328 227.329 
-230.436 230.436 
-231.711 231.711 
-231.542 231.542 
-230.592 230.592 
-229.559 229.559 
-229.091 229.091 
-229.96 229.961 
-233.57 233.57 
-242.626 242.626 
-259.584 259.585 
-263.87 263.871 


==> plots/optControl_ud10.csv <==
Q0 Q1
-340.484 390.484 
28.6328 21.3673 
38.922 11.078 
38.0514 11.9486 
36.9137 13.0864 
35.7798 14.2203 
34.6303 15.3698 
33.4768 16.5232 
32.3498 17.6502 
31.2812 18.7188 
30.2957 19.7044 
29.4077 20.5923 
28.6229 21.3772 
27.9399 22.0601 
27.3533 22.6468 
26.8549 23.1451 
26.4358 23.5643 
26.0864 23.9137 
25.7978 24.2022 
25.5618 24.4383 
25.3707 24.6293 
25.2179 24.7821 
25.0975 24.9026 
25.0041 24.9959 
24.9334 25.0666 
24.8815 25.1185 
24.845 25.155 
24.8211 25.179 
24.8073 25.1927 
24.8017 25.1984 
24.8024 25.1976 
24.8081 25.192 
24.8175 25.1825 
24.8297 25.1704 
24.8437 25.1563 
24.8591 25.1409 
24.8752 25.1248 
24.8917 25.1084 
24.9081 25.0919 
24.9243 25.0757 
24.9401 25.0599 
24.9553 25.0447 
24.9699 25.0301 
24.9838 25.0163 
24.997 25.0031 
25.0094 24.9906 
25.0212 24.9788 
25.0324 24.9677 
25.0429 24.9571 
25.053 24.9471 
25.0625 24.9375 
25.0717 24.9283 
25.0806 24.9194 
25.0893 24.9107 
25.098 24.9021 
25.1066 24.8935 
25.1153 24.8847 
25.1243 24.8758 
25.1336 24.8664 
25.1435 24.8566 
25.154 24.8461 
25.1653 24.8348 
25.1776 24.8225 
25.191 24.809 
25.2059 24.7941 
25.2224 24.7776 
25.2408 24.7592 
25.2614 24.7386 
25.2845 24.7156 
25.3104 24.6896 
25.3396 24.6604 
25.3725 24.6275 
25.4096 24.5905 
25.4513 24.5487 
25.4984 24.5017 
25.5514 24.4487 
25.6111 24.389 
25.6782 24.3219 
25.7536 24.2464 
25.8383 24.1617 
25.9333 24.0667 
26.0397 23.9603 
26.1587 23.8413 
26.2918 23.7083 
26.4403 23.5597 
26.6061 23.394 
26.7912 23.2089 
26.998 23.002 
27.2298 22.7702 
27.4909 22.5091 
27.7875 22.2125 
28.1287 21.8713 
28.5287 21.4713 
29.0108 20.9893 
29.6138 20.3862 
30.4074 19.5926 
31.5244 18.4757 
33.2423 16.7578 
36.2197 13.7804 
42.1983 7.80176 


==> plots/optControl_ud10_alph_e-1.csv <==
Q0 Q1
-31.6553 81.6553 
-19.2175 69.2175 
-10.2742 60.2742 
-3.48247 53.4825 
1.84802 48.152 
6.11967 43.8803 
9.58508 40.4149 
12.4145 37.5855 
14.7306 35.2694 
16.6268 33.3732 
18.1774 31.8226 
19.443 30.557 
20.4739 29.5261 
21.3121 28.6879 
21.9927 28.0073 
22.5449 27.4551 
22.9928 27.0072 
23.3563 26.6437 
23.6518 26.3482 
23.8926 26.1074 
24.0893 25.9107 
24.2507 25.7493 
24.3837 25.6163 
24.494 25.506 
24.586 25.414 
24.6632 25.3368 
24.7286 25.2714 
24.7842 25.2158 
24.832 25.168 
24.8733 25.1267 
24.9093 25.0907 
24.9408 25.0592 
24.9686 25.0314 
24.9932 25.0068 
25.0152 24.9848 
25.0349 24.9651 
25.0525 24.9475 
25.0685 24.9315 
25.0829 24.9171 
25.096 24.904 
25.108 24.892 
25.1189 24.8811 
25.1289 24.8711 
25.1382 24.8618 
25.1467 24.8533 
25.1547 24.8453 
25.1623 24.8377 
25.1694 24.8306 
25.1762 24.8238 
25.1828 24.8172 
25.1894 24.8106 
25.1959 24.8041 
25.2025 24.7975 
25.2093 24.7907 
25.2164 24.7836 
25.2239 24.7761 
25.2321 24.7679 
25.2409 24.7591 
25.2507 24.7493 
25.2615 24.7385 
25.2736 24.7264 
25.2873 24.7127 
25.3027 24.6973 
25.3201 24.6799 
25.34 24.66 
25.3626 24.6374 
25.3884 24.6116 
25.4179 24.5821 
25.4516 24.5484 
25.49 24.51 
25.5339 24.4661 
25.584 24.416 
25.6412 24.3588 
25.7066 24.2934 
25.7811 24.2189 
25.866 24.134 
25.9629 24.0371 
26.0734 23.9266 
26.1992 23.8008 
26.3425 23.6575 
26.5059 23.4941 
26.692 23.308 
26.9043 23.0957 
27.1465 22.8535 
27.4232 22.5768 
27.7397 22.2603 
28.1026 21.8974 
28.5196 21.4804 
29.0005 20.9995 
29.5571 20.4429 
30.2045 19.7955 
30.9618 19.0382 
31.8531 18.1469 
32.9101 17.0899 
34.1734 15.8266 
35.6961 14.3039 
37.5468 12.4532 
39.8125 10.1875 
42.5966 7.40339 
45.997 4.00302 


==> plots/optControl_ud10_alph_e-2.csv <==
Q0 Q1
-117.125 167.125 
-50.7669 100.767 
-15.9639 65.9639 
4.03423 45.9658 
15.5723 34.4277 
22.0824 27.9176 
25.6093 24.3907 
27.3824 22.6176 
28.1377 21.8623 
28.3147 21.6853 
28.1756 21.8244 
27.8768 22.1232 
27.5105 22.4895 
27.1301 22.8699 
26.7654 23.2346 
26.4318 23.5682 
26.136 23.864 
25.8796 24.1204 
25.6615 24.3385 
25.4789 24.5211 
25.3282 24.6718 
25.2058 24.7942 
25.108 24.892 
25.0312 24.9688 
24.9724 25.0276 
24.9287 25.0713 
24.8976 25.1024 
24.8768 25.1232 
24.8644 25.1356 
24.8589 25.1411 
24.8588 25.1412 
24.8629 25.1371 
24.8703 25.1297 
24.8801 25.1199 
24.8916 25.1084 
24.9043 25.0957 
24.9178 25.0822 
24.9316 25.0684 
24.9454 25.0546 
24.9592 25.0408 
24.9726 25.0274 
24.9857 25.0143 
24.9982 25.0018 
25.0102 24.9898 
25.0216 24.9784 
25.0325 24.9675 
25.0428 24.9572 
25.0527 24.9473 
25.062 24.938 
25.071 24.929 
25.0796 24.9204 
25.0879 24.9121 
25.0961 24.9039 
25.1041 24.8959 
25.1121 24.8879 
25.1202 24.8798 
25.1285 24.8715 
25.1371 24.8629 
25.1461 24.8539 
25.1557 24.8443 
25.166 24.834 
25.1771 24.8229 
25.1894 24.8106 
25.2028 24.7972 
25.2177 24.7823 
25.2344 24.7656 
25.253 24.747 
25.2738 24.7262 
25.2973 24.7027 
25.3237 24.6763 
25.3535 24.6465 
25.3871 24.6129 
25.4251 24.5749 
25.4679 24.5321 
25.5162 24.4838 
25.5708 24.4292 
25.6323 24.3677 
25.7015 24.2985 
25.7795 24.2205 
25.8672 24.1328 
25.9657 24.0343 
26.0764 23.9236 
26.2005 23.7995 
26.3397 23.6603 
26.4958 23.5042 
26.671 23.329 
26.8679 23.1321 
27.0899 22.9101 
27.3417 22.6583 
27.6296 22.3704 
27.9631 22.0369 
28.3567 21.6433 
28.8329 21.1671 
29.4285 20.5715 
30.2043 19.7957 
31.2623 18.7377 
32.7746 17.2254 
35.0258 14.9742 
38.4523 11.5477 
43.5528 6.44716 


==> plots/optControl_ud10_alph_e-3.csv <==
Q0 Q1
-262.627 312.627 
-27.4175 77.4175 
24.4568 25.5432 
34.2303 15.7697 
35.463 14.537 
34.9557 15.0443 
34.0461 15.9539 
33.0282 16.9718 
31.9971 18.0029 
31.0025 18.9975 
30.0754 19.9246 
29.2341 20.7659 
28.4865 21.5135 
27.8335 22.1665 
27.2708 22.7292 
26.7917 23.2083 
26.3878 23.6122 
26.0508 23.9492 
25.7721 24.2279 
25.5439 24.4561 
25.3591 24.6409 
25.2112 24.7888 
25.0945 24.9055 
25.0041 24.9959 
24.9357 25.0643 
24.8854 25.1146 
24.8501 25.1499 
24.8271 25.1729 
24.8138 25.1862 
24.8085 25.1915 
24.8094 25.1906 
24.815 25.185 
24.8243 25.1757 
24.8363 25.1637 
24.8501 25.1499 
24.8652 25.1348 
24.881 25.119 
24.8971 25.1029 
24.9132 25.0868 
24.9291 25.0709 
24.9445 25.0555 
24.9595 25.0405 
24.9737 25.0263 
24.9873 25.0127 
25.0003 24.9997 
25.0125 24.9875 
25.0241 24.9759 
25.035 24.965 
25.0454 24.9546 
25.0552 24.9448 
25.0647 24.9353 
25.0737 24.9263 
25.0825 24.9175 
25.0911 24.9089 
25.0996 24.9004 
25.1082 24.8918 
25.1168 24.8832 
25.1257 24.8743 
25.135 24.865 
25.1448 24.8552 
25.1552 24.8448 
25.1665 24.8335 
25.1788 24.8212 
25.1922 24.8078 
25.2071 24.7929 
25.2236 24.7764 
25.242 24.758 
25.2626 24.7374 
25.2857 24.7143 
25.3117 24.6883 
25.3409 24.6591 
25.3739 24.6261 
25.411 24.589 
25.4528 24.5472 
25.5 24.5 
25.5531 24.4469 
25.6129 24.3871 
25.6802 24.3198 
25.7559 24.2441 
25.8408 24.1592 
25.9361 24.0639 
26.0428 23.9572 
26.1623 23.8377 
26.2958 23.7042 
26.4449 23.5551 
26.6114 23.3886 
26.7974 23.2026 
27.0054 22.9946 
27.2386 22.7614 
27.5017 22.4983 
27.8009 22.1991 
28.1457 21.8543 
28.551 21.449 
29.041 20.959 
29.6568 20.3432 
30.4723 19.5277 
31.6307 18.3693 
33.4328 16.5672 
36.5574 13.4426 
42.3794 7.6206 


==> plots/optControl_ud15.csv <==
Q0 Q1
-109.596 159.597 
46.8177 3.18283 
44.8358 5.1647 
41.533 8.46753 
38.962 11.0385 
36.7387 13.2618 
34.6339 15.3667 
32.5801 17.4204 
30.5821 19.4184 
28.6761 21.3244 
26.9067 23.0938 
25.3088 24.6917 
23.9006 26.0999 
22.6865 27.3141 
21.6613 28.3393 
20.8132 29.1874 
20.1255 29.8751 
19.5791 30.4214 
19.1554 30.8451 
18.8366 31.1639 
18.6065 31.394 
18.4498 31.5507 
18.3528 31.6477 
18.3038 31.6967 
18.2928 31.7078 
18.3113 31.6893 
18.3521 31.6485 
18.4089 31.5916 
18.4767 31.5238 
18.5515 31.449 
18.6301 31.3704 
18.7102 31.2904 
18.7896 31.2109 
18.867 31.1336 
18.941 31.0595 
19.0111 30.9894 
19.0768 30.9237 
19.1379 30.8626 
19.1944 30.8061 
19.2463 30.7543 
19.2935 30.707 
19.3363 30.6642 
19.375 30.6255 
19.4099 30.5906 
19.4413 30.5593 
19.4695 30.5311 
19.4948 30.5058 
19.5174 30.4831 
19.5377 30.4629 
19.5559 30.4447 
19.5723 30.4283 
19.5872 30.4133 
19.6009 30.3996 
19.6137 30.3869 
19.6257 30.3749 
19.6371 30.3634 
19.6483 30.3523 
19.6594 30.3412 
19.6707 30.3299 
19.6824 30.3181 
19.695 30.3055 
19.7086 30.292 
19.7235 30.277 
19.7401 30.2604 
19.7588 30.2417 
19.78 30.2206 
19.8041 30.1964 
19.8318 30.1687 
19.8636 30.1369 
19.9002 30.1003 
19.9424 30.0581 
19.9909 30.0096 
20.0468 29.9537 
20.1111 29.8894 
20.1849 29.8156 
20.2696 29.731 
20.3665 29.6341 
20.4771 29.5234 
20.6032 29.3973 
20.7465 29.2541 
20.9087 29.0918 
21.0919 28.9087 
21.2978 28.7027 
21.5285 28.472 
21.7858 28.2147 
22.0715 27.9291 
22.3872 27.6133 
22.7348 27.2657 
23.1163 26.8842 
23.5344 26.4661 
23.9938 26.0067 
24.5025 25.4981 
25.0752 24.9253 
25.7394 24.2612 
26.5453 23.4552 
27.5882 22.4123 
29.0546 20.9459 
31.3385 18.6621 
35.3709 14.6296 
43.6356 6.36494 


==> plots/optControl_ud15_alph_e-1.csv <==
Q0 Q1
71.389 -21.389 
60.8874 -10.8874 
52.7431 -2.74314 
46.3898 3.61019 
41.3461 8.65387 
37.2164 12.7836 
33.7103 16.2897 
30.631 19.369 
27.8552 22.1448 
25.314 24.686 
22.9754 27.0246 
20.8307 29.1693 
18.8832 31.1168 
17.1403 32.8597 
15.6081 34.3919 
14.2884 35.7116 
13.1775 36.8225 
12.266 37.734 
11.54 38.46 
10.982 39.018 
10.5726 39.4274 
10.2912 39.7088 
10.1179 39.8821 
10.0333 39.9667 
10.02 39.98 
10.0621 39.9379 
10.1459 39.8541 
10.2598 39.7402 
10.3941 39.6059 
10.5406 39.4594 
10.6932 39.3068 
10.8469 39.1531 
10.9978 39.0022 
11.1432 38.8568 
11.2812 38.7188 
11.4105 38.5895 
11.5304 38.4696 
11.6406 38.3594 
11.741 38.259 
11.832 38.168 
11.9139 38.0861 
11.9872 38.0128 
12.0525 37.9475 
12.1105 37.8895 
12.1618 37.8382 
12.207 37.793 
12.2468 37.7532 
12.2817 37.7183 
12.3124 37.6876 
12.3393 37.6607 
12.363 37.637 
12.3838 37.6162 
12.4023 37.5977 
12.4189 37.5811 
12.4339 37.5661 
12.4476 37.5524 
12.4606 37.5394 
12.473 37.527 
12.4853 37.5147 
12.4978 37.5022 
12.5109 37.4891 
12.5249 37.4751 
12.5404 37.4596 
12.5577 37.4423 
12.5774 37.4226 
12.6 37.4 
12.6263 37.3737 
12.6569 37.3431 
12.6928 37.3072 
12.7349 37.2651 
12.7843 37.2157 
12.8423 37.1577 
12.9103 37.0897 
12.99 37.01 
13.0832 36.9168 
13.1921 36.8079 
13.3188 36.6812 
13.4661 36.5339 
13.6368 36.3632 
13.8338 36.1662 
14.0606 35.9394 
14.3205 35.6795 
14.6174 35.3826 
14.9548 35.0452 
15.3368 34.6632 
15.7673 34.2327 
16.2507 33.7493 
16.792 33.208 
17.3973 32.6027 
18.0755 31.9245 
18.8402 31.1598 
19.7132 30.2868 
20.7304 29.2696 
21.9498 28.0502 
23.464 26.536 
25.4173 24.5827 
28.0257 21.9743 
31.5923 18.4077 
36.4821 13.5179 
42.9152 7.08483 


==> plots/optControl_ud15_alph_e-2.csv <==
Q0 Q1
-39.6448 89.6448 
7.00606 42.9939 
26.3763 23.6237 
33.2637 16.7363 
35.0005 14.9995 
34.6539 15.3461 
33.4522 16.5478 
31.8985 18.1015 
30.2199 19.7801 
28.5374 21.4626 
26.9256 23.0744 
25.4332 24.5668 
24.0901 25.9099 
22.9112 27.0888 
21.8996 28.1004 
21.0498 28.9502 
20.3507 29.6493 
19.7878 30.2122 
19.3452 30.6548 
19.0069 30.9931 
18.7572 31.2428 
18.5818 31.4182 
18.4678 31.5322 
18.4034 31.5966 
18.3787 31.6213 
18.385 31.615 
18.415 31.585 
18.4625 31.5375 
18.5223 31.4777 
18.5905 31.4095 
18.6634 31.3366 
18.7387 31.2613 
18.814 31.186 
18.888 31.112 
18.9594 31.0406 
19.0273 30.9727 
19.0914 30.9086 
19.1512 30.8488 
19.2066 30.7934 
19.2575 30.7425 
19.3042 30.6958 
19.3466 30.6534 
19.385 30.615 
19.4198 30.5802 
19.4511 30.5489 
19.4792 30.5208 
19.5044 30.4956 
19.5271 30.4729 
19.5474 30.4526 
19.5658 30.4342 
19.5823 30.4177 
19.5974 30.4026 
19.6112 30.3888 
19.6241 30.3759 
19.6361 30.3639 
19.6477 30.3523 
19.6589 30.3411 
19.6701 30.3299 
19.6816 30.3184 
19.6935 30.3065 
19.7061 30.2939 
19.7198 30.2802 
19.7349 30.2651 
19.7516 30.2484 
19.7705 30.2295 
19.7919 30.2081 
19.8164 30.1836 
19.8443 30.1557 
19.8765 30.1235 
19.9135 30.0865 
19.9561 30.0439 
20.0051 29.9949 
20.0616 29.9384 
20.1265 29.8735 
20.2011 29.7989 
20.2866 29.7134 
20.3845 29.6155 
20.4963 29.5037 
20.6236 29.3764 
20.7683 29.2317 
20.9321 29.0679 
21.117 28.883 
21.325 28.675 
21.558 28.442 
21.818 28.182 
22.1069 27.8931 
22.4266 27.5734 
22.7794 27.2206 
23.1679 26.8321 
23.596 26.404 
24.0699 25.9301 
24.6006 25.3994 
25.2076 24.7924 
25.9263 24.0737 
26.822 23.178 
28.0155 21.9845 
29.7332 20.2668 
32.394 17.606 
36.7047 13.2953 
43.3884 6.61164 


==> plots/optControl_ud15_alph_e-3.csv <==
Q0 Q1
-262.627 312.627 
-27.4175 77.4175 
24.4568 25.5432 
34.2303 15.7697 
35.463 14.537 
34.9557 15.0443 
34.0461 15.9539 
33.0282 16.9718 
31.9971 18.0029 
31.0025 18.9975 
30.0754 19.9246 
29.2341 20.7659 
28.4865 21.5135 
27.8335 22.1665 
27.2708 22.7292 
26.7917 23.2083 
26.3878 23.6122 
26.0508 23.9492 
25.7721 24.2279 
25.5439 24.4561 
25.3591 24.6409 
25.2112 24.7888 
25.0945 24.9055 
25.0041 24.9959 
24.9357 25.0643 
24.8854 25.1146 
24.8501 25.1499 
24.8271 25.1729 
24.8138 25.1862 
24.8085 25.1915 
24.8094 25.1906 
24.815 25.185 
24.8243 25.1757 
24.8363 25.1637 
24.8501 25.1499 
24.8652 25.1348 
24.881 25.119 
24.8971 25.1029 
24.9132 25.0868 
24.9291 25.0709 
24.9445 25.0555 
24.9595 25.0405 
24.9737 25.0263 
24.9873 25.0127 
25.0003 24.9997 
25.0125 24.9875 
25.0241 24.9759 
25.035 24.965 
25.0454 24.9546 
25.0552 24.9448 
25.0647 24.9353 
25.0737 24.9263 
25.0825 24.9175 
25.0911 24.9089 
25.0996 24.9004 
25.1082 24.8918 
25.1168 24.8832 
25.1257 24.8743 
25.135 24.865 
25.1448 24.8552 
25.1552 24.8448 
25.1665 24.8335 
25.1788 24.8212 
25.1922 24.8078 
25.2071 24.7929 
25.2236 24.7764 
25.242 24.758 
25.2626 24.7374 
25.2857 24.7143 
25.3117 24.6883 
25.3409 24.6591 
25.3739 24.6261 
25.411 24.589 
25.4528 24.5472 
25.5 24.5 
25.5531 24.4469 
25.6129 24.3871 
25.6802 24.3198 
25.7559 24.2441 
25.8408 24.1592 
25.9361 24.0639 
26.0428 23.9572 
26.1623 23.8377 
26.2958 23.7042 
26.4449 23.5551 
26.6114 23.3886 
26.7974 23.2026 
27.0054 22.9946 
27.2386 22.7614 
27.5017 22.4983 
27.8009 22.1991 
28.1457 21.8543 
28.551 21.449 
29.041 20.959 
29.6568 20.3432 
30.4723 19.5277 
31.6307 18.3693 
33.4328 16.5672 
36.5574 13.4426 
42.3794 7.6206 


==> plots/optControl_ud20.csv <==
Q0 Q1
143.725 -93.7244 
52.685 -2.68397 
44.5 5.50103 
39.1256 10.8754 
35.2683 14.7327 
32.0664 17.9346 
29.1353 20.8657 
26.3121 23.6889 
23.5764 26.4246 
20.979 29.022 
18.5852 31.4158 
16.4467 33.5543 
14.5964 35.4047 
13.0474 36.9536 
11.7934 38.2076 
10.8124 39.1886 
10.075 39.926 
9.54946 40.4516 
9.20419 40.7968 
9.00799 40.993 
8.93128 41.0697 
8.94768 41.0533 
9.03496 40.9661 
9.17462 40.8264 
9.35097 40.65 
9.55071 40.4503 
9.76297 40.238 
9.97945 40.0216 
10.1942 39.8068 
10.4028 39.5982 
10.602 39.399 
10.7895 39.2115 
10.9637 39.0373 
11.1238 38.8773 
11.2698 38.7312 
11.4022 38.5988 
11.5216 38.4794 
11.6286 38.3724 
11.7239 38.2771 
11.8083 38.1927 
11.8827 38.1183 
11.9482 38.0528 
12.0057 37.9953 
12.0562 37.9449 
12.1003 37.9007 
12.1388 37.8623 
12.1722 37.8288 
12.2012 37.7999 
12.2264 37.7746 
12.2484 37.7526 
12.2678 37.7332 
12.2849 37.7161 
12.3002 37.7008 
12.3139 37.6872 
12.3263 37.6747 
12.3378 37.6632 
12.3487 37.6523 
12.3594 37.6416 
12.3702 37.6308 
12.3814 37.6196 
12.3933 37.6078 
12.4061 37.5949 
12.4203 37.5807 
12.4363 37.5647 
12.4545 37.5465 
12.4755 37.5255 
12.5 37.501 
12.5287 37.4723 
12.5622 37.4388 
12.6015 37.3995 
12.6476 37.3534 
12.7017 37.2993 
12.7651 37.236 
12.8393 37.1617 
12.9262 37.0748 
13.0279 36.9731 
13.1464 36.8546 
13.2844 36.7167 
13.4444 36.5566 
13.6296 36.3714 
13.8431 36.1579 
14.0881 35.9129 
14.3682 35.6328 
14.6866 35.3144 
15.0465 34.9546 
15.4503 34.5507 
15.9 34.101 
16.3968 33.6042 
16.9408 33.0603 
17.5317 32.4693 
18.1699 31.8312 
18.858 31.143 
19.606 30.3951 
20.4385 29.5626 
21.4103 28.5907 
22.6355 27.3655 
24.3497 25.6513 
27.0595 22.9415 
31.9619 18.0391 
42.2642 7.73677 


==> plots/optControl_ud20_alph_e-2.csv <==
Q0 Q1
112.796 -62.7956 
68.7649 -18.7649 
50.8593 -0.859347 
41.9843 8.01571 
36.7009 13.2991 
32.9099 17.0901 
29.747 20.253 
26.8625 23.1375 
24.14 25.86 
21.5711 28.4289 
19.1912 30.8088 
17.0442 32.9558 
15.1637 34.8363 
13.5666 36.4334 
12.2525 37.7475 
11.2074 38.7926 
10.4077 39.5923 
9.82465 40.1754 
9.42724 40.5728 
9.18485 40.8152 
9.06864 40.9314 
9.05246 40.9475 
9.11333 40.8867 
9.23149 40.7685 
9.39033 40.6097 
9.57617 40.4238 
9.77796 40.222 
9.98698 40.013 
10.1965 39.8035 
10.4014 39.5986 
10.5981 39.4019 
10.784 39.216 
10.9575 39.0425 
11.1179 38.8821 
11.2646 38.7354 
11.398 38.602 
11.5184 38.4816 
11.6264 38.3736 
11.7227 38.2773 
11.8083 38.1917 
11.884 38.116 
11.9508 38.0492 
12.0094 37.9906 
12.0607 37.9393 
12.1056 37.8944 
12.1448 37.8552 
12.1789 37.8211 
12.2087 37.7913 
12.2346 37.7654 
12.2572 37.7428 
12.277 37.723 
12.2945 37.7055 
12.31 37.69 
12.3239 37.6761 
12.3366 37.6634 
12.3484 37.6516 
12.3595 37.6405 
12.3704 37.6296 
12.3813 37.6187 
12.3926 37.6074 
12.4045 37.5955 
12.4174 37.5826 
12.4317 37.5683 
12.4479 37.5521 
12.4663 37.5337 
12.4876 37.5124 
12.5122 37.4878 
12.541 37.459 
12.5747 37.4253 
12.6142 37.3858 
12.6606 37.3394 
12.715 37.285 
12.7788 37.2212 
12.8536 37.1464 
12.9412 37.0588 
13.0435 36.9565 
13.1627 36.8373 
13.3015 36.6985 
13.4625 36.5375 
13.6487 36.3513 
13.8633 36.1367 
14.1096 35.8904 
14.391 35.609 
14.7107 35.2893 
15.0718 34.9282 
15.4769 34.5231 
15.928 34.072 
16.4265 33.5735 
16.9728 33.0272 
17.5675 32.4325 
18.2119 31.7881 
18.911 31.089 
19.6779 30.3221 
20.5433 29.4567 
21.573 28.427 
22.902 27.098 
24.8048 25.1952 
27.8392 22.1608 
33.0775 16.9225 
41.8976 8.10241 


==> plots/optControl_ud20_alph_e-3.csv <==
Q0 Q1
138.355 -88.3551 
57.0289 -7.0289 
44.9692 5.03088 
39.2834 10.7166 
35.3525 14.6475 
32.1284 17.8717 
29.1851 20.8149 
26.3609 23.6391 
23.6313 26.3687 
21.0383 28.9617 
18.6443 31.3557 
16.5038 33.4962 
14.6508 35.3492 
13.0972 36.9028 
11.8362 38.1638 
10.848 39.152 
10.1046 39.8954 
9.57431 40.4257 
9.22433 40.7757 
9.02335 40.9767 
8.9425 41.0575 
8.95599 41.044 
9.04132 40.9587 
9.17929 40.8207 
9.35386 40.6462 
9.55197 40.4481 
9.76315 40.2369 
9.97918 40.0209 
10.1937 39.8063 
10.4021 39.5979 
10.601 39.399 
10.7882 39.2119 
10.9622 39.0378 
11.1225 38.8775 
11.2689 38.7312 
11.4015 38.5985 
11.521 38.4791 
11.6279 38.3721 
11.7232 38.2769 
11.8077 38.1924 
11.8823 38.1177 
11.948 38.052 
12.0057 37.9943 
12.0562 37.9439 
12.1003 37.8998 
12.1387 37.8614 
12.1721 37.8279 
12.2013 37.7988 
12.2267 37.7734 
12.2489 37.7512 
12.2683 37.7317 
12.2854 37.7146 
12.3006 37.6994 
12.3143 37.6858 
12.3267 37.6733 
12.3383 37.6618 
12.3493 37.6508 
12.36 37.64 
12.3708 37.6292 
12.3819 37.6181 
12.3938 37.6063 
12.4066 37.5935 
12.4208 37.5792 
12.4368 37.5632 
12.4552 37.5449 
12.4763 37.5237 
12.5008 37.4992 
12.5295 37.4706 
12.563 37.4371 
12.6022 37.3978 
12.6483 37.3517 
12.7024 37.2976 
12.7658 37.2342 
12.8401 37.1599 
12.9272 37.0729 
13.0288 36.9712 
13.1474 36.8526 
13.2854 36.7146 
13.4456 36.5544 
13.6309 36.3692 
13.8444 36.1556 
14.0897 35.9104 
14.3699 35.6301 
14.6885 35.3115 
15.0484 34.9516 
15.4523 34.5477 
15.9021 34.0979 
16.3989 33.6011 
16.9431 33.057 
17.5343 32.4657 
18.1729 31.8271 
18.862 31.138 
19.6115 30.3885 
20.4468 29.5533 
21.4233 28.5767 
22.6571 27.343 
24.3876 25.6124 
27.132 22.868 
32.107 17.893 
42.1868 7.81327 


==> plots/optControl_ud_sinus.csv <==
Q0 Q1
-56.5246 56.5246 
16.9484 -16.9484 
89.5029 -89.5029 
146.478 -146.478 
184.919 -184.919 
208.437 -208.437 
222.8 -222.8 
233.705 -233.705 
245.258 -245.258 
258.031 -258.031 
266.418 -266.418 
257.674 -257.674 
218.671 -218.671 
149.927 -149.927 
69.3194 -69.3194 
-2.76114 2.76114 
-56.7322 56.7322 
-93.4086 93.4086 
-117.773 117.773 
-134.654 134.654 
-147.338 147.338 
-157.677 157.677 
-166.585 166.585 
-174.46 174.46 
-181.445 181.445 
-187.572 187.572 
-192.823 192.823 
-197.17 197.17 
-200.585 200.585 
-203.052 203.052 
-204.575 204.575 
-205.18 205.18 
-204.93 204.93 
-203.933 203.933 
-202.359 202.359 
-200.447 200.447 
-198.516 198.516 
-196.946 196.946 
-196.13 196.13 
-196.4 196.4 
-197.95 197.95 
-200.772 200.772 
-204.633 204.633 
-209.101 209.101 
-213.581 213.581 
-217.37 217.37 
-219.726 219.726 
-219.99 219.99 
-217.778 217.778 
-213.235 213.235 
-207.241 207.241 
-201.435 201.435 
-197.911 197.911 
-198.604 198.604 
-204.621 204.621 
-215.899 215.899 
-231.392 231.392 
-249.614 249.614 
-269.157 269.157 
-288.97 288.97 
-308.384 308.384 
-327.007 327.007 
-344.591 344.591 
-360.939 360.939 
-375.855 375.855 
-389.124 389.124 
-400.515 400.515 
-409.796 409.796 
-416.743 416.743 
-421.152 421.152 
-422.847 422.847 
-421.692 421.692 
-417.585 417.585 
-410.471 410.471 
-400.338 400.338 
-387.218 387.218 
-371.186 371.186 
-352.358 352.358 
-330.888 330.888 
-306.963 306.963 
-280.799 280.799 
-252.637 252.637 
-222.737 222.737 
-191.372 191.372 
-158.827 158.827 
-125.391 125.391 
-91.3646 91.3646 
-57.0617 57.0617 
-22.8324 22.8324 
10.9036 -10.9036 
43.6027 -43.6027 
74.5252 -74.5252 
102.656 -102.656 
126.645 -126.645 
144.8 -144.8 
155.18 -155.18 
155.773 -155.773 
144.623 -144.623 
119.486 -119.486 
75.8298 -75.8298 


==> plots/opt_Control_ud20_alph_e-1.csv <==
Q0 Q1
71.389 -21.389 
60.8874 -10.8874 
52.7431 -2.74314 
46.3898 3.61019 
41.3461 8.65387 
37.2164 12.7836 
33.7103 16.2897 
30.631 19.369 
27.8552 22.1448 
25.314 24.686 
22.9754 27.0246 
20.8307 29.1693 
18.8832 31.1168 
17.1403 32.8597 
15.6081 34.3919 
14.2884 35.7116 
13.1775 36.8225 
12.266 37.734 
11.54 38.46 
10.982 39.018 
10.5726 39.4274 
10.2912 39.7088 
10.1179 39.8821 
10.0333 39.9667 
10.02 39.98 
10.0621 39.9379 
10.1459 39.8541 
10.2598 39.7402 
10.3941 39.6059 
10.5406 39.4594 
10.6932 39.3068 
10.8469 39.1531 
10.9978 39.0022 
11.1432 38.8568 
11.2812 38.7188 
11.4105 38.5895 
11.5304 38.4696 
11.6406 38.3594 
11.741 38.259 
11.832 38.168 
11.9139 38.0861 
11.9872 38.0128 
12.0525 37.9475 
12.1105 37.8895 
12.1618 37.8382 
12.207 37.793 
12.2468 37.7532 
12.2817 37.7183 
12.3124 37.6876 
12.3393 37.6607 
12.363 37.637 
12.3838 37.6162 
12.4023 37.5977 
12.4189 37.5811 
12.4339 37.5661 
12.4476 37.5524 
12.4606 37.5394 
12.473 37.527 
12.4853 37.5147 
12.4978 37.5022 
12.5109 37.4891 
12.5249 37.4751 
12.5404 37.4596 
12.5577 37.4423 
12.5774 37.4226 
12.6 37.4 
12.6263 37.3737 
12.6569 37.3431 
12.6928 37.3072 
12.7349 37.2651 
12.7843 37.2157 
12.8423 37.1577 
12.9103 37.0897 
12.99 37.01 
13.0832 36.9168 
13.1921 36.8079 
13.3188 36.6812 
13.4661 36.5339 
13.6368 36.3632 
13.8338 36.1662 
14.0606 35.9394 
14.3205 35.6795 
14.6174 35.3826 
14.9548 35.0452 
15.3368 34.6632 
15.7673 34.2327 
16.2507 33.7493 
16.792 33.208 
17.3973 32.6027 
18.0755 31.9245 
18.8402 31.1598 
19.7132 30.2868 
20.7304 29.2696 
21.9498 28.0502 
23.464 26.536 
25.4173 24.5827 
28.0257 21.9743 
31.5923 18.4077 
36.4821 13.5179 
42.9152 7.08483 

